Revisiting the fundamental parameters for the black hole X-ray transient Swift J1753.5-0127

We present time-resolved Gran Telescopio Canarias optical spectroscopy and William Herschel Telescope $i$-band photometry of the X-ray transient SWIFT J1753.5-0127 in quiescence. The $i$-band light curve is dominated by flickering with an amplitude of $\sim 0.5$ mag and shows no evidence of the ellipsoidal modulation of the companion star. The telluric-corrected average spectrum, on the other hand, reveals the presence of weak (strongly veiled) TiO bands at $7055$ \.A and $7589$ \.A. We used them for a spectral classification, finding an M4-5 V companion star. However, as velocity shifts are not clearly detected in the individual spectra, we turned the analysis to the double-peaked H$\alpha$ emission line from the accretion disc. By exploiting the empirical correlations established for quiescent X-ray transients between the line morphology and fundamental binary parameters, we estimated the radial velocity semi-amplitude of the companion $K_2 = 820 \pm 36$ km s$^{-1}$, a mass ratio $q = 0.023 \pm 0.006$ and an inclination $i = 79 \pm 5$ deg. Moreover, an orbital period of $3.26 \pm 0.02$ h was measured from the modulation of the centroid velocities and the double-peak trough depth of the H$\alpha$ profile. These quantities yielded a mass function $f(M_1) = 7.8 \pm 1.0$ M$_\odot$ and black hole and companion star masses of $M_1 = 8.8 \pm 1.3$ M$_\odot$ and $M_2 = 0.20 \pm 0.06$ M$_\odot$, respectively. The companion star mass is in line with the spectral classification obtained from the relative depth of the TiO bands. Based on the mean quiescent magnitude ($i = 21.4 \pm 0.1$), orbital period, and interstellar extinction, we estimate the distance to the source to be $3.9 \pm 0.7$ kpc and a Galactic plane elevation of $0.8 \pm 0.2$ kpc, supporting the case for a large natal kick.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

